Electroweak and Higgs Measurements Using Tau Final States with the LHCb Detector

Spin correlations for tau lepton decays are included in the Pythia 8 event generation software and the spin correlations for the decays of tau leptons produced from electroweak and Higgs bosons are calculated. Decays of the tau lepton using sophisticated resonance models are included in Pythia 8 for all channels with experimentally observed branching fractions greater than 0.04%. The mass distributions for the decay products of these channels are validated and the technical implementation of these decays is described. A measurement of the inclusive Z to di-tau cross-section using 1.0 inverse fb of data from pp collisions at sqrt(s) = 7 TeV collected with the LHCb detector is presented. Reconstructed final states containing two muons, a muon and an electron, a muon and a charged hadron, or an electron and a charged hadron are selected as candidates. The cross-section for Z bosons with a mass between 60 and 120 GeV decaying into tau leptons with pseudo-rapidities between 2.0 and 4.5 and transverse momenta greater than 20 GeV is measured to be 72.3 +- 3.5 +- 2.9 +- 2.5 pb. The first uncertainty is statistical, the second uncertainty is systematic, and the third is to due the integrated luminosity uncertainty. Limits on the production of neutral Higgs bosons decaying into tau lepton pairs with pseudo-rapidities between 2.0 and 4.5 are set at a 95% confidence level using the same LHCb dataset. A model independent upper limit on the production of neutral Higgs bosons decaying into tau leptons is set and ranges between 8.6 pb for a Higgs boson mass of 90 GeV to 0.7 pb for a Higgs boson mass of 250 GeV. An upper limit on tan-beta in the CP-odd Higgs mass and tan-beta plane is set for the mh-max scenario of the minimal supersymmetric model and varies from 34 for a CP-odd Higgs boson mass of 90 GeV to 70 for a CP-odd Higgs boson mass of 140 GeV.

==> Figures/Dvr/q_qp.W.16_111_111_211.me_1543.m_111_211.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_111_211.me_1543.m_111_211.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_111_211.me_1543.m_111_211.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.33156966){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.39329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.45679012){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.51851852){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.58201058){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.64550265){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.70723104){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3.5}}}%
    \put(0.13932981,0.7707231){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.83421517){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4.5}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{0} \pi^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} \pi^{-}}$ $[\gev]$}}}%
    \put(0.18165785,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.29453263,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.52028219,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.63492063,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.74779541,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.86067019,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Dvr/q_qp.W.16_111_111_321.me_1543.m_111_321.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_111_321.me_1543.m_111_321.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_111_321.me_1543.m_111_321.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.38095238){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.49206349){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.60493827){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.83068783){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{0} K^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} K^{-}}$ $[\gev]$}}}%
    \put(0.20282187,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.28042328,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.35802469,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.43386243,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.51146384,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.58906526,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.664903,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.74250441,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.3}}}%
    \put(0.82010582,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.89594356,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Dvr/q_qp.W.16_111_211_311.me_1543.m_211_311.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_211_311.me_1543.m_211_311.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_211_311.me_1543.m_211_311.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.39153439){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.45326279){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.51499118){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.57671958){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.63844797){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{7}}}%
    \put(0.13932981,0.76190476){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.82363316){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{9}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{-} \bar{K}^{0} \pi^{0}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} \bar{K}^{0}}$ $[\gev]$}}}%
    \put(0.20458554,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.27865961,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.35273369,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.42680776,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.50088183,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.57495591,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.64902998,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.72310406,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.3}}}%
    \put(0.79717813,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.8712522,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Dvr/q_qp.W.16_111_311_321.me_1543.m_111_321.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_311_321.me_1543.m_111_321.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_311_321.me_1543.m_111_321.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.35978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.45326279){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.54497354){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.6366843){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.73015873){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.82186949){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{-} \pi^{0} K^{0}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} K^{-}}$ $[\gev]$}}}%
    \put(0.1957672,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.30511464,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.41622575,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.52557319,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.63492063,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.74603175,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.85537919,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Dvr/q_qp.W.16_211_211_211.me_1543.m_211n_211p.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_211_211.me_1543.m_211n_211p.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_211_211.me_1543.m_211n_211p.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.39329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.45502646){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.51851852){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.58024691){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.70546737){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3.5}}}%
    \put(0.13932981,0.76895944){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.83068783){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4.5}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{-} \pi^{-} \pi^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} \pi^{+}}$ $[\gev]$}}}%
    \put(0.18165785,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.29276896,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.40564374,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.51675485,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.62786596,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.74074074,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.85185185,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Dvr/q_qp.W.16_211_211_321.me_1543.m_211n_321.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_211_321.me_1543.m_211n_321.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_211_321.me_1543.m_211n_321.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.36155203){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.45502646){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.64197531){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.82892416){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{-} \pi^{-} \pi^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} K^{-}}$ $[\gev]$}}}%
    \put(0.22751323,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.36155203,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.4973545,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.63315697,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.76719577,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Dvr/q_qp.W.16_211_311_311.me_1543.m_211_311.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_311_311.me_1543.m_211_311.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_311_311.me_1543.m_211_311.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.34744268){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.42680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.50617284){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.58553792){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.66666667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.74603175){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.82539683){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{0} \pi^{-} \bar{K}^{0}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} K^{0}}$ $[\gev]$}}}%
    \put(0.17107584,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.2962963,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.41975309,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.54497354,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Dvr/q_qp.W.16_211_321_321.me_1543.m_211_321n.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_321_321.me_1543.m_211_321n.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_321_321.me_1543.m_211_321n.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.32804233){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.38800705){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.44973545){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.50970018){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.5696649){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3.5}}}%
    \put(0.13932981,0.75132275){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.81128748){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4.5}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{-} \pi^{-} K^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} K^{-}}$ $[\gev]$}}}%
    \put(0.24338624,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.33862434,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.43209877,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.52557319,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.62081129,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Alice.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Alice.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{475.94399414pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.50426101)%
    \put(0,0){\includegraphics[width=\unitlength]{Alice.pdf}}%
    \put(0.49976361,0.47466237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$26~\mathrm{m}$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Atlas.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Atlas.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{475.94399414pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.50426101)%
    \put(0,0){\includegraphics[width=\unitlength]{Atlas.pdf}}%
    \put(0.49976208,0.47466262){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$46~\mathrm{m}$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Cms.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Cms.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{475.94399414pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.50426101)%
    \put(0,0){\includegraphics[width=\unitlength]{Cms.pdf}}%
    \put(0.49734261,0.47466237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$22~\mathrm{m}$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/CrossSections.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CrossSections.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{CrossSections.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\sqrt{s}~[\tev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{}$~[\nb]}}}}%
    \put(0.10934744,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.17283951){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.335097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.51851852){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.08289242,0.5026455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.12345679,0.68606702){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{7}}}%
    \put(0.08289242,0.66666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.85008818){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.0670194,0.8324515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]inelastic}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\wbq}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\wwb}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\wzb}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\wtq}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\whb}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Cryostat.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Cryostat.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{891.49550781pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.34880266)%
    \put(0,0){\includegraphics[width=\unitlength]{Cryostat.pdf}}%
    \put(0.6164358,0.16859001){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{iron yoke}}}%
    \put(0.61629429,0.30938541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{out-of page coils}}}%
    \put(0.61629427,0.26305495){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{in-to page coils}}}%
    \put(0.61629429,0.2167245){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dipole collar}}}%
    \put(0.61629429,0.12406357){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{quadrupole busbars}}}%
    \put(0.61629429,0.07773311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{dipole busbars}}}%
    \put(0.6162943,0.03140265){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{helium II vessel}}}%
    \put(0.30891696,0.32939608){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$570~\mathrm{mm}$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Detector.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Detector.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{408.17419434pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.53423888)%
    \put(0,0){\includegraphics[width=\unitlength]{Detector.pdf}}%
    \put(0.14319726,0.34536198){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\velo}}}%
    \put(0.20870551,0.21231637){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\rich{1}}}}%
    \put(0.23917085,0.35506318){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ttt}}}%
    \put(0.32267931,0.48450895){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{magnet}}}%
    \put(0.48476668,0.42040872){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ott}}}%
    \put(0.42569147,0.32731121){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\itt}}}%
    \put(0.43084129,0.22000404){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T1}}}%
    \put(0.48490257,0.17972173){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T2}}}%
    \put(0.5386959,0.22022609){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T3}}}%
    \put(0.56669276,0.45244478){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\rich{2}}}}%
    \put(0.62077419,0.1509418){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M1}}}%
    \put(0.74820353,0.0813989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M2}}}%
    \put(0.79578577,0.0813989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M3}}}%
    \put(0.84336809,0.0813989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M4}}}%
    \put(0.89095041,0.0813989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{M5}}}%
    \put(0.70365589,0.14300501){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\hcal}}}%
    \put(0.65029901,0.48628764){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ecal}}}%
    \put(0.77849411,0.51832364){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{muon system}}}%
    \put(0.06457108,0.52232608){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$5~\mathrm{m}$}}}%
    \put(0.33809858,0.03158122){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$5~\mathrm{m}$}}}%
    \put(0.73596791,0.03158122){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$15~\mathrm{m}$}}}%
    \put(0.09893706,0.03239273){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$-axis $\rightarrow$}}}%
    \put(0.09352763,0.07547331){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$-axis $\rightarrow$}}}}%
    \put(0.63164137,0.32821468){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\spd/\prs}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Detectors.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Detectors.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{860.30498047pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.08249705)%
    \put(0,0){\includegraphics[width=\unitlength]{Detectors.pdf}}%
    \put(0.04879897,0.05952343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ip}}}%
    \put(0.59975501,0.00943374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cherenkov}}}%
    \put(0.19944322,0.00943374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{drift tube}}}%
    \put(0.04879896,0.00943374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{pixel}}}%
    \put(0.19944321,0.05952343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{silicon strip}}}%
    \put(0.43052651,0.05952343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ECAL}}}%
    \put(0.43052649,0.00943373){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{HCAL}}}%
    \put(0.59975501,0.05952343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{muon}}}%
    \put(0.78328907,0.05952343){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{TRD/TOF}}}%
    \put(0.78328907,0.00943374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{TPC}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Dipole.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Dipole.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{191.96700439pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.82241739)%
    \put(0,0){\includegraphics[width=\unitlength]{Dipole.pdf}}%
    \put(0.50839416,0.79708751){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$56~\mathrm{mm}$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Ecal.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Ecal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1165.00800781pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.37767981)%
    \put(0,0){\includegraphics[width=\unitlength]{Ecal.pdf}}%
    \put(0.14352669,0.00255363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$-axis $\rightarrow$}}}%
    \put(0.12350011,0.02647024){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$-axis $\rightarrow$}}}}%
    \put(0.7197632,0.19236201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{outer-modules}}}%
    \put(0.71976319,0.14667562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{middle-modules}}}%
    \put(0.7197632,0.23722468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam line}}}%
    \put(0.7197632,0.10098924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{inner-modules}}}%
    \put(0.90722993,0.19236201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(1 cell)}}}%
    \put(0.90722995,0.14667562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(4 cells)}}}%
    \put(0.90722993,0.10098924){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(9 cells)}}}%
    \put(0.31449456,0.36381174){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$387.2~\mathrm{cm}$}}}%
    \put(0.15379737,0.30651316){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$12.12~\mathrm{cm}$}}}%
    \put(0.55730396,0.16152646){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$315.1~\mathrm{cm}$}}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Hcal.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Hcal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1165.00800781pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.37767981)%
    \put(0,0){\includegraphics[width=\unitlength]{Hcal.pdf}}%
    \put(0.14352669,0.00255363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$-axis $\rightarrow$}}}%
    \put(0.12350011,0.02647024){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$-axis $\rightarrow$}}}}%
    \put(0.7197632,0.19236201){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{outer-cells}}}%
    \put(0.71976319,0.14667562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{inner-cells}}}%
    \put(0.7197632,0.23722468){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam line}}}%
    \put(0.55296248,0.16729431){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$341.4~\mathrm{cm}$}}}}%
    \put(0.31411578,0.36688091){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$420.2~\mathrm{cm}$}}}%
    \put(0.15919309,0.31752042){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$26.26~\mathrm{cm}$}}}%
    \put(0.31915811,0.31752042){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$13.13~\mathrm{cm}$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/It.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'It.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1165.00800781pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.2403417)%
    \put(0,0){\includegraphics[width=\unitlength]{It.pdf}}%
    \put(0.14352669,0.00255363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$-axis $\rightarrow$}}}%
    \put(0.12350011,0.02647024){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$-axis $\rightarrow$}}}}%
    \put(0.3058616,0.22040961){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$125.6~\mathrm{cm}$}}}%
    \put(0.30586161,0.18993747){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$19.8~\mathrm{cm}$}}}%
    \put(0.7197632,0.108251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{read outs}}}%
    \put(0.7197632,0.06250088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{sensors}}}%
    \put(0.7197632,0.15311365){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam line}}}%
    \put(0.54548147,0.09050557){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$41.4~\mathrm{cm}$}}}}%
    \put(0.51500934,0.09050558){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$21.8~\mathrm{cm}$}}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Lhc.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lhc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{939.49482422pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.67108045)%
    \put(0,0){\includegraphics[width=\unitlength]{Lhc.pdf}}%
    \put(0.51559185,0.07085811){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\atlas}}}%
    \put(0.71571337,0.15554545){\color[rgb]{0,0,0}\rotatebox{44.99999982}{\makebox(0,0)[b]{\smash{\lhcb}}}}%
    \put(0.31209283,0.15363253){\color[rgb]{0,0,0}\rotatebox{-45.00000018}{\makebox(0,0)[b]{\smash{\alice}}}}%
    \put(0.51390567,0.62514499){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\cms}}}%
    \put(0.22654613,0.32726419){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{momentum cleaning}}}%
    \put(0.80121132,0.32726419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{optical cleaning}}}%
    \put(0.70822438,0.55070173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam dumps}}}%
    \put(0.5144024,0.16618423){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{octant $1$}}}%
    \put(0.64837899,0.22163334){\color[rgb]{0,0,0}\rotatebox{44.99999982}{\makebox(0,0)[b]{\smash{octant $8$}}}}%
    \put(0.70390633,0.35557754){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{octant $7$}}}}%
    \put(0.64209382,0.48615019){\color[rgb]{0,0,0}\rotatebox{-45.00000018}{\makebox(0,0)[b]{\smash{octant $6$}}}}%
    \put(0.5144024,0.53777618){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{octant $5$}}}%
    \put(0.38394034,0.48326897){\color[rgb]{0,0,0}\rotatebox{44.99999982}{\makebox(0,0)[b]{\smash{octant $4$}}}}%
    \put(0.32500907,0.35568814){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{octant $3$}}}}%
    \put(0.38045816,0.22171151){\color[rgb]{0,0,0}\rotatebox{-45.00000018}{\makebox(0,0)[b]{\smash{octant $2$}}}}%
    \put(0.51559185,0.25517472){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{SPS}}}%
    \put(0.28945997,0.05452869){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{PS}}}%
    \put(0.21343128,0.15646798){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{PSB}}}%
    \put(0.11354808,0.07205416){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{LINAC 2}}}%
    \put(0.07550868,0.48454022){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LSS}}}%
    \put(0.0755087,0.43417954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{DS}}}%
    \put(0.07550871,0.38381889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{ARC}}}%
    \put(0.07436838,0.58469279){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam $2$}}}%
    \put(0.07436845,0.53433215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam $1$}}}%
    \put(0.07585745,0.63505346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\ip}}}%
    \put(0.32264878,0.54954627){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{RF cavities}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Lhcb.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Lhcb.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{475.94399414pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.50426101)%
    \put(0,0){\includegraphics[width=\unitlength]{Lhcb.pdf}}%
    \put(0.49976361,0.47466237){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$21~\mathrm{m}$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Luminosity.11.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Luminosity.11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Luminosity.11.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]date~[day/month]}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{28/02}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{09/04}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{19/05}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{29/06}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{08/08}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{18/09}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{28/10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\lum~\left[\ifb\right]$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\lhcb}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\atlas}}}%
    \put(0.25044092,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\cms}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Luminosity.12.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Luminosity.12.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Luminosity.12.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]date~[day/month]}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{28/02}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{18/04}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{05/06}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{23/07}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{09/09}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{27/10}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{14/12}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\lum~\left[\ifb\right]$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\lhcb}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\atlas}}}%
    \put(0.25044092,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\cms}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Magnet.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Magnet.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Magnet.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$z$-axis~[m]}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.23809524,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.31569665,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.39329806,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.47089947,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.55026455,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.62786596,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.70546737,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.78306878,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.86067019,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]magnetic field [T]}}}}%
    \put(0.13932981,0.14462081){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-1.2}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.13932981,0.37566138){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.8}}}%
    \put(0.13932981,0.49206349){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.6}}}%
    \put(0.13932981,0.60670194){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.4}}}%
    \put(0.13932981,0.72310406){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.2}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.55026455,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$B_y$}}}%
    \put(0.55026455,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\velo}}}%
    \put(0.55026455,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\rich{1}}}}%
    \put(0.55026455,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttt}}}%
    \put(0.55026455,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\itt}}}%
    \put(0.55026455,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ott}}}%
    \put(0.55026455,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\rich{2}}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Muon.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Muon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1165.00800781pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.39141362)%
    \put(0,0){\includegraphics[width=\unitlength]{Muon.pdf}}%
    \put(0.14352669,0.00255363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$-axis $\rightarrow$}}}%
    \put(0.12350011,0.02647024){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$-axis $\rightarrow$}}}}%
    \put(0.7197632,0.21331202){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R$4$-chambers}}}%
    \put(0.71976319,0.16763314){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R$3$-chambers}}}%
    \put(0.7197632,0.25817469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam line}}}%
    \put(0.71976319,0.12195428){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R$2$-chambers}}}%
    \put(0.71976319,0.0762754){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R$1$-chambers}}}%
    \put(0.31202413,0.3668808){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3} $556$ (M$4$), $594$ (M$5$)$~\mathrm{cm}$}}}%
    \put(0.31202413,0.38549278){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$384$ (M$1$), $480$ (M$2$), $518$ (M$3$),}}}%
    \put(0.55296225,0.16500955){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3} $464$ (M$4$), $495$ (M$5$)$~\mathrm{cm}$}}}}%
    \put(0.57157423,0.16500955){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$320$ (M$1$), $400$ (M$2$), $432$ (M$3$),}}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Ot.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Ot.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1165.00800781pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.41201434)%
    \put(0,0){\includegraphics[width=\unitlength]{Ot.pdf}}%
    \put(0.14352669,0.00255363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$-axis $\rightarrow$}}}%
    \put(0.12350011,0.02647024){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$-axis $\rightarrow$}}}}%
    \put(0.34593597,0.37287328){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$597.0~\mathrm{cm}$}}}%
    \put(0.34593597,0.34304232){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$119.0~\mathrm{cm}$}}}%
    \put(0.7197632,0.15562515){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$F$-modules}}}%
    \put(0.7197632,0.10987503){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$S$-modules}}}%
    \put(0.7197632,0.2004878){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam line}}}%
    \put(0.61394833,0.17163631){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$480.0~\mathrm{cm}$}}}}%
    \put(0.5834762,0.1716363){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$40.0~\mathrm{cm}$}}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Quadrupole.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Quadrupole.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{191.96700439pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.83377868)%
    \put(0,0){\includegraphics[width=\unitlength]{Quadrupole.pdf}}%
    \put(0.50796696,0.80844881){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$56~\mathrm{mm}$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Tracks.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Tracks.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{236.96130371pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.53875639)%
    \put(0,0){\includegraphics[width=\unitlength]{Tracks.pdf}}%
    \put(0.11809766,0.34658413){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\velo}}}%
    \put(0.32667602,0.36254221){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ttt}}}%
    \put(0.84856634,0.51414465){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ott}}}%
    \put(0.54358676,0.41159529){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}long}}}%
    \put(0.73468447,0.25231975){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\itt}}}%
    \put(0.79121793,0.00496192){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T$1$}}}%
    \put(0.84763846,0.00496192){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T$2$}}}%
    \put(0.90546967,0.00496192){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{T$3$}}}%
    \put(0.16079234,0.17571878){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}\velo}}}%
    \put(0.73912392,0.30837483){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}downstream}}}%
    \put(0.72186994,0.10179989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}T}}}%
    \put(0.46722008,0.14461462){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}upstream}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Tt.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Tt.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1165.00800781pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.44911625)%
    \put(0,0){\includegraphics[width=\unitlength]{Tt.pdf}}%
    \put(0.3058616,0.42367){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$157.2~\mathrm{cm}$}}}%
    \put(0.14352669,0.00804715){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$-axis $\rightarrow$}}}%
    \put(0.12350011,0.03196376){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$y$-axis $\rightarrow$}}}}%
    \put(0.30586161,0.39319785){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$7.7~\mathrm{cm}$}}}%
    \put(0.7197632,0.24421571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{read outs}}}%
    \put(0.7197632,0.19846559){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L$-sector sensors}}}%
    \put(0.7197632,0.28907836){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{beam line}}}%
    \put(0.7197632,0.15271546){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$M$-sector sensors}}}%
    \put(0.7197632,0.10696532){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$K$-sector sensors}}}%
    \put(0.53174766,0.20029469){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$132.4~\mathrm{cm}$}}}}%
    \put(0.50127553,0.20029469){\color[rgb]{0,0,0}\rotatebox{-90}{\makebox(0,0)[b]{\smash{\relsize{-3}$7.4~\mathrm{cm}$}}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Velo.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Velo.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{1165.01005859pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.17347556)%
    \put(0,0){\includegraphics[width=\unitlength]{Velo.pdf}}%
    \put(0.85190784,0.09265162){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$-sensors}}}%
    \put(0.85190783,0.04672069){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\phi$-sensors}}}%
    \put(0.85190784,0.13751419){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{IP}}}%
    \put(0.37497719,0.16927227){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{-3}$105.0~\mathrm{cm}$}}}%
    \put(0.02420032,0.00118025){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$-axis $\rightarrow$}}}%
    \put(0.00417378,0.02509682){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$x$-axis $\rightarrow$}}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Z2EE.Et.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2EE.Et.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2EE.Et.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\et_{\ecal}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.26631393,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.37213404,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.68783069,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.02}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.04}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.06}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.08}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.12}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \die$}}}%
  \end{picture}%
\endgroup


==> Figures/Exp/Z2EE.Mass.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2EE.Mass.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2EE.Mass.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\dilep}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{110}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.02}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.04}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.06}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.08}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.12}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dimu$}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \die$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Axis.Sm.Signal.Text.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Axis.Sm.Signal.Text.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.13580247)%
    \put(0,0){\includegraphics[width=\unitlength]{Axis.Sm.Signal.Text.pdf}}%
    \put(0.49911817,-0.02645503){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$N_{\hH \to\ditau}$}}}%
    \put(0.10582011,0.04056437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.06525573,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.26631393,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-4}}}%
    \put(0.22574956,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.42680776,0.04056437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.38447972,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.58730159,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.54497354,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.74603175,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.70546737,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.8994709,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau.Sm.Limits.Compare.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau.Sm.Limits.Compare.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau.Sm.Limits.Compare.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \h \to \ditau}~(2.0 \leq \eta_\tau \leq 4.5)~[\pb]$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.37566138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.53968254,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\h \to\ditau$}}}%
    \put(0.53968254,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.53968254,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.53968254,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.53968254,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
    \put(0.53968254,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\sm theory}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau.Sm.Limits.Ratio.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau.Sm.Limits.Ratio.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau.Sm.Limits.Ratio.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_\mathrm{limit}/\sigma_\sm$}}}}%
    \put(0.12345679,0.27865961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.12345679,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.08289242,0.40740741){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.12345679,0.56790123){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.08289242,0.55202822){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.12345679,0.71604938){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.08289242,0.69664903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.12169312,0.85890653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{6}}}%
    \put(0.08112875,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.53968254,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\h \to\ditau$}}}%
    \put(0.53968254,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.53968254,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.53968254,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.53968254,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau2EMu.Mssm.Limits.Final.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau2EMu.Mssm.Limits.Final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau2EMu.Mssm.Limits.Final.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\hAz}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{95}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{105}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{110}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{115}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{125}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{130}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\tanb$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{45}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{55}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{65}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.53968254,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\hz \to\emu$}}}%
    \put(0.53968254,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $\lh_e$ (\equ{Hig:Statistics.Lhs.Extended})}}}%
    \put(0.53968254,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.53968254,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.53968254,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.53968254,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau2EMu.Sm.Limits.Final.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau2EMu.Sm.Limits.Final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau2EMu.Sm.Limits.Final.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \h \to \ditau}~(2.0 \leq \eta_\tau \leq 4.5)~[\pb]$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.31393298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.85714286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.25044092,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\h \to\emu$}}}%
    \put(0.25044092,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $\lh_e$ (\equ{Hig:Statistics.Lhs.Extended})}}}%
    \put(0.25044092,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.25044092,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.25044092,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.25044092,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau2EPi.Sm.Limits.Final.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau2EPi.Sm.Limits.Final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau2EPi.Sm.Limits.Final.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \h \to \ditau}~(2.0 \leq \eta_\tau \leq 4.5)~[\pb]$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.31393298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.85714286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.25044092,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\h \to\eh$}}}%
    \put(0.25044092,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $\lh_e$ (\equ{Hig:Statistics.Lhs.Extended})}}}%
    \put(0.25044092,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.25044092,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.25044092,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.25044092,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau2MuE.Mssm.Limits.Final.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau2MuE.Mssm.Limits.Final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau2MuE.Mssm.Limits.Final.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\hAz}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.26631393,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.37213404,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{110}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{130}}}%
    \put(0.68783069,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{150}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\tanb$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.20634921){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.13932981,0.2962963){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.38624339){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{45}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.56790123){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{55}}}%
    \put(0.13932981,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{65}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.53968254,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\hz \to\mue$}}}%
    \put(0.53968254,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $\lh_e$ (\equ{Hig:Statistics.Lhs.Extended})}}}%
    \put(0.53968254,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.53968254,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.53968254,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.53968254,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau2MuE.Sm.Limits.Final.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau2MuE.Sm.Limits.Final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau2MuE.Sm.Limits.Final.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \h \to \ditau}~(2.0 \leq \eta_\tau \leq 4.5)~[\pb]$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.31393298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.85714286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.25044092,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\h \to\mue$}}}%
    \put(0.25044092,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $\lh_e$ (\equ{Hig:Statistics.Lhs.Extended})}}}%
    \put(0.25044092,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.25044092,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.25044092,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.25044092,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau2MuMu.Mssm.Limits.Final.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau2MuMu.Mssm.Limits.Final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau2MuMu.Mssm.Limits.Final.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\hAz}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{95}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{105}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{110}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{115}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{125}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{130}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\tanb$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{45}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{55}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{65}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.53968254,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\hz \to\mumu$}}}%
    \put(0.53968254,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $\lh_e$ (\equ{Hig:Statistics.Lhs.Extended})}}}%
    \put(0.53968254,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.53968254,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.53968254,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.53968254,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau2MuMu.Sm.Limits.Final.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau2MuMu.Sm.Limits.Final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau2MuMu.Sm.Limits.Final.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \h \to \ditau}~(2.0 \leq \eta_\tau \leq 4.5)~[\pb]$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.31393298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.85714286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.25044092,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\h \to\mumu$}}}%
    \put(0.25044092,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $\lh_e$ (\equ{Hig:Statistics.Lhs.Extended})}}}%
    \put(0.25044092,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.25044092,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.25044092,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.25044092,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/H2TauTau2MuPi.Sm.Limits.Final.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'H2TauTau2MuPi.Sm.Limits.Final.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{H2TauTau2MuPi.Sm.Limits.Final.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \h \to \ditau}~(2.0 \leq \eta_\tau \leq 4.5)~[\pb]$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.31393298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.85714286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.25044092,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $95\%~\cls~\h \to\muh$}}}%
    \put(0.25044092,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ltext $\lh_e$ (\equ{Hig:Statistics.Lhs.Extended})}}}%
    \put(0.25044092,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]observed}}}%
    \put(0.25044092,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]expected}}}%
    \put(0.25044092,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm1\sigma$}}}%
    \put(0.25044092,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pm2\sigma$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Info.Acc.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Info.Acc.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Info.Acc.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\acc[_{\tau_1\tau_2}]~[\%]$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.20634921){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.2962963){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.38624339){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.56790123){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.2}}}%
    \put(0.13932981,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.4}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.6}}}%
    \put(0.70017637,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\mumu}}}%
    \put(0.70017637,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\mue}}}%
    \put(0.70017637,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\emu}}}%
    \put(0.70017637,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\muh}}}%
    \put(0.70017637,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\eh}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Info.Eff.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Info.Eff.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Info.Eff.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\h}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\eff[_{\tau_1\tau_2}]$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.20634921){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.05}}}%
    \put(0.13932981,0.2962963){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.38624339){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.15}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.56790123){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.25}}}%
    \put(0.13932981,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.3}}}%
    \put(0.13932981,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.35}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\mumu}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\mue}}}%
    \put(0.25044092,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\emu}}}%
    \put(0.25044092,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\muh}}}%
    \put(0.25044092,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\eh}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Mssm.Xs.All.H1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Mssm.Xs.All.H1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Mssm.Xs.All.H1.pdf}}%
    \put(0.97707231,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \hhz}~[\pb]$}}}}%
    \put(0.87654321,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.87654321,0.335097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.91534392,0.57319224){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.87477954,0.55555556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.91534392,0.79365079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.87477954,0.77601411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.47971781,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\hAz}~[\gev]$}}}%
    \put(0.19929453,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.28042328,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.35978836,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.43915344,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.52028219,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.59964727,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.68077601,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.76014109,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.07936508,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\tanb$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.21869489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.32275132){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Mssm.Xs.All.H2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Mssm.Xs.All.H2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Mssm.Xs.All.H2.pdf}}%
    \put(0.97707231,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \hHz}~[\pb]$}}}}%
    \put(0.87654321,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.87654321,0.335097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.91534392,0.57319224){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.87477954,0.55555556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.91534392,0.79365079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.87477954,0.77601411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.47971781,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\hAz}~[\gev]$}}}%
    \put(0.19929453,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.28042328,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.35978836,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.43915344,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.52028219,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.59964727,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.68077601,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.76014109,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.07936508,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\tanb$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.21869489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.32275132){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Mssm.Xs.All.H3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Mssm.Xs.All.H3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Mssm.Xs.All.H3.pdf}}%
    \put(0.97707231,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{\dip \to \hAz}~[\pb]$}}}}%
    \put(0.87654321,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.87654321,0.335097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.91534392,0.57319224){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.87477954,0.55555556){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.91534392,0.79365079){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.87477954,0.77601411){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.47971781,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\hAz}~[\gev]$}}}%
    \put(0.19929453,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.28042328,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.35978836,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.43915344,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.52028219,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.59964727,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.68077601,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.76014109,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.07936508,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\tanb$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.21869489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.32275132){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Nuisance.Mu2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Nuisance.Mu2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Nuisance.Mu2.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$(\theta - \epsilon)/\delta$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.11640212,0.23104056){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\larger[2]\eh}}}%
    \put(0.11640212,0.335097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\larger[2]\muh}}}%
    \put(0.11640212,0.43738977){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\larger[2]\emu}}}%
    \put(0.11640212,0.54144621){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\larger[2]\mue}}}%
    \put(0.11640212,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\larger[2]\mumu}}}%
    \put(0.11640212,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\larger[2]\ditau}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Sm.Br.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sm.Br.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sm.Br.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\hH}~[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.29805996,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.39153439,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{140}}}%
    \put(0.48324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{160}}}%
    \put(0.57671958,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{180}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.76190476,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{220}}}%
    \put(0.85361552,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{240}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\br[_\hH]~[\%]$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.27865961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.42328042){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.40740741){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.85714286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.25044092,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ditau}}}%
    \put(0.25044092,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$b\bar{b}$}}}%
    \put(0.25044092,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$gg$}}}%
    \put(0.25044092,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\ww$}}}%
    \put(0.25044092,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z\z$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Statistics.Cls.Compare.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Statistics.Cls.Compare.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Statistics.Cls.Compare.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$(N_\sig - N_\bkg) / \sqrt{N_\bkg}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.06349206,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$(N_\obs - N_\bkg) / \sqrt{N_\bkg} - \Phi^{-1}(1 - \cl)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\clsb}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$95\%~\cls$}}}%
    \put(0.25044092,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$90\%~\cls$}}}%
    \put(0.25044092,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$85\%~\cls$}}}%
    \put(0.25044092,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$80\%~\cls$}}}%
    \put(0.25044092,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$75\%~\cls$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Statistics.Cls.Pdfs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Statistics.Cls.Pdfs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Statistics.Cls.Pdfs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\stat$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1.5}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.5}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.3}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.7}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.9}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pdf(\stat | 0)$}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pdf(\stat | 1)$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pval[_0]$}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pval[_1]$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Statistics.Lhs.Pdfs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Statistics.Lhs.Pdfs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Statistics.Lhs.Pdfs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\stat$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-20}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-15}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-10}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.21869489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.02}}}%
    \put(0.13932981,0.32275132){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.04}}}%
    \put(0.13932981,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.06}}}%
    \put(0.13932981,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.08}}}%
    \put(0.13932981,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.12}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.14}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pdf(\stat|0)$}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pdf(\stat|1)$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pval[_0]$}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pval[_1]$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Statistics.Lhs.Shape.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Statistics.Lhs.Shape.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Statistics.Lhs.Shape.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{110}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{120}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(5~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.22574956){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.33686067){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.44797178){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.55908289){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.66843034){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.77954145){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]pseudo-data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]background}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]signal}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Statistics.Pdfs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Statistics.Pdfs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Statistics.Pdfs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\stat$}}}%
    \put(0.22222222,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-10}}}%
    \put(0.37566138,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-5}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.68430335,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.8377425,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.02}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.04}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.06}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.08}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.12}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.14}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.16}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.18}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pdf(\stat | 0)$}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pdf(\stat | 1)$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pval[_0]$}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pval[_1]$}}}%
  \end{picture}%
\endgroup


==> Figures/Hig/Statistics.Wilks.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Statistics.Wilks.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Statistics.Wilks.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\stat[_0]$}}}%
    \put(0.16578483,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.12522046,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.40740741,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.65255732,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.91358025,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.87301587,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.25396825){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-4}}}%
    \put(0.06878307,0.23809524){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.37742504){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.49559083){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.47971781){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.61728395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.60141093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pdf(\stat[_0]|0)$}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\pdf(\stat[_0]|1)$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\chi_1^2$}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]NC $\chi_1^2$-fit}}}%
  \end{picture}%
\endgroup


==> Figures/Hvr/Axis.Info.Acc.Text.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Axis.Info.Acc.Text.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.13580247)%
    \put(0,0){\includegraphics[width=\unitlength]{Axis.Info.Acc.Text.pdf}}%
    \put(0.49911817,-0.02645503){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\acc[_{\ditau}]~[\%]$}}}%
    \put(0.1005291,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.19929453,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.29982363,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.40035273,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.49911817,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.59964727,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.70017637,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.80070547,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.8994709,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
  \end{picture}%
\endgroup


==> Figures/Hvr/Axis.Info.Eff.Text.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Axis.Info.Eff.Text.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.13580247)%
    \put(0,0){\includegraphics[width=\unitlength]{Axis.Info.Eff.Text.pdf}}%
    \put(0.49911817,-0.02645503){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eff[_{\ditau}]$}}}%
    \put(0.1005291,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.19929453,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.05}}}%
    \put(0.29982363,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.40035273,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.15}}}%
    \put(0.49911817,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.59964727,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.25}}}%
    \put(0.70017637,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.80070547,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.35}}}%
    \put(0.8994709,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
  \end{picture}%
\endgroup


==> Figures/Hvr/Sm.Br.Axis.Text.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sm.Br.Axis.Text.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.13580247)%
    \put(0,0){\includegraphics[width=\unitlength]{Sm.Br.Axis.Text.pdf}}%
    \put(0.49911817,-0.02645503){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\br[_{\hH \to \ditau}]~[\%]$}}}%
    \put(0.10582011,0.04056437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.06525573,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.26631393,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.22574956,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.42680776,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.38624339,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.58024691,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.74074074,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.91358025,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.87301587,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
  \end{picture}%
\endgroup


==> Figures/Hvr/Sm.Xs.Axis.Text.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sm.Xs.Axis.Text.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.13580247)%
    \put(0,0){\includegraphics[width=\unitlength]{Sm.Xs.Axis.Text.pdf}}%
    \put(0.49911817,-0.02645503){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\sigma_{{\dip \to \hH}}$~[\pb]}}}%
    \put(0.10582011,0.04056437){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.06525573,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.27689594,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.23633157,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.44620811,0.03880071){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.40564374,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.61022928,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.78130511,0.02469136){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/FourPions.A1WidthFit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FourPions.A1WidthFit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{FourPions.A1WidthFit.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$s~\left[\gev^2\right]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.27865961,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.39858907,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.51851852,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.6366843,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.75661376,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.87654321,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\Gamma_{a_1}(s)~[\gev]$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.05}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.15}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.25}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.3}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.35}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.45}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.55026455,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.55026455,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_{2\pi^-} \leq s < s_{\rho\pi^0}$}}}%
    \put(0.55026455,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_{\rho\pi^0} \leq s$}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/FourPions.G1Fit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FourPions.G1Fit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{FourPions.G1Fit.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$s~\left[\gev^2\right]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$G_{1}(s)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.2010582){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.13932981,0.28571429){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.13932981,0.37037037){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.13932981,0.45502646){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.13932981,0.54144621){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.13932981,0.62610229){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1200}}}%
    \put(0.13932981,0.71075838){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1400}}}%
    \put(0.13932981,0.79541446){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1600}}}%
    \put(0.55026455,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.55026455,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_0 \leq s < s_1$}}}%
    \put(0.55026455,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_1 \leq s < s_2$}}}%
    \put(0.55026455,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_2 \leq s < s_3$}}}%
    \put(0.55026455,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_3 \leq s < s_4$}}}%
    \put(0.55026455,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_4 \leq s < s_5$}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/FourPions.G3Fit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'FourPions.G3Fit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{FourPions.G3Fit.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$s~\left[\gev^2\right]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$G_{3}(s)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.24691358){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.13932981,0.37918871){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.13932981,0.50970018){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
    \put(0.13932981,0.64197531){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.13932981,0.77248677){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.55026455,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.55026455,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_0 \leq s < s_1$}}}%
    \put(0.55026455,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_1 \leq s < s_2$}}}%
    \put(0.55026455,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_2 \leq s < s_3$}}}%
    \put(0.55026455,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_3 \leq s < s_4$}}}%
    \put(0.55026455,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$s_4 \leq s < s_5$}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_q.H1.16_211.phi_211_211.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_q.H1.16_211.phi_211_211.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_q.H1.16_211.phi_211_211.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.3633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.45855379){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.55379189){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.3}}}%
    \put(0.13932981,0.64902998){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.74426808){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.23985891,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\equ{Tau:Acoplanarity}}}}%
    \put(0.23985891,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.23985891,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.23985891,0.60493827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q \bar{q} \to \hhz ,~\tau^{-}\to\nu_{\tau} \pi^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\phi^*$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.27689594,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.39506173,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.51146384,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.62962963,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.74779541,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.86419753,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_q.H3.16_211.phi_211_211.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_q.H3.16_211.phi_211_211.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_q.H3.16_211.phi_211_211.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.3633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.45855379){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.55202822){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.3}}}%
    \put(0.13932981,0.64726631){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.74250441){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.8377425){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\equ{Tau:Acoplanarity}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.60493827){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q \bar{q} \to \hAz ,~\tau^{-}\to\nu_{\tau} \pi^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\phi^*$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.27689594,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.39506173,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.51146384,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.62962963,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.74779541,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.86419753,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_111_111_111_211.m_111_111_111.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_111_111_111_211.m_111_111_111.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_111_111_111_211.m_111_111_111.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.35978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.44973545){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.54144621){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.63315697){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.72310406){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.81481481){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{0} \pi^{0} \pi^{0} \pi^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} \pi^{0} \pi^{0}}$ $[\gev]$}}}%
    \put(0.22222222,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.35978836,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.4973545,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.63492063,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.77248677,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_111_111_211.m_111_111_211.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_111_111_211.m_111_111_211.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_111_111_211.m_111_111_211.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.36507937){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.4638448){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.56261023){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.65961199){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.75837743){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.23985891,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.23985891,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.23985891,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{0} \pi^{0} \pi^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} \pi^{0} \pi^{-}}$ $[\gev]$}}}%
    \put(0.21340388,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.31922399,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.42504409,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.63492063,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.74074074,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.84656085,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_111_211.m_111_211.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_111_211.m_111_211.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_111_211.m_111_211.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.33686067){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.40740741){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.47619048){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.54673721){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.61552028){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.68606702){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.75485009){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3.5}}}%
    \put(0.13932981,0.82363316){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{0} \pi^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} \pi^{-}}$ $[\gev]$}}}%
    \put(0.18342152,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.29100529,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.3968254,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.50440917,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.61199295,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.71781305,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_111_211_211_211.m_111_111_211n.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_111_211_211_211.m_111_111_211n.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_111_211_211_211.m_111_111_211n.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.37213404){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.47442681){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.57848325){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.68253968){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.78483245){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{0} \pi^{-} \pi^{-} \pi^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} \pi^{0} \pi^{-}}$ $[\gev]$}}}%
    \put(0.21164021,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.34215168,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.47266314,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.73368607,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.86419753,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_111_321.m_111_321.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_111_321.m_111_321.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_111_321.m_111_321.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.38095238){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.49206349){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.60493827){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.83068783){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{0} K^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} K^{-}}$ $[\gev]$}}}%
    \put(0.20282187,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.28218695,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.35978836,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.43915344,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.51675485,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.59611993,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.67548501,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.75308642,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.3}}}%
    \put(0.8324515,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_211.m_111_211.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_211.m_111_211.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_211.m_111_211.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.3686067){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.4691358){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.5696649){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.66843034){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.76895944){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} \pi^{-}}$ $[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.24867725,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.33862434,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.42857143,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.51675485,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.60670194,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.69664903,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.78483245,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.87477954,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_211_211_211.m_111_211n_211p.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_211_211_211.m_111_211n_211p.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_211_211_211.m_111_211n_211p.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.335097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.4021164){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.47089947){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.53791887){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.60493827){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.67195767){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{7}}}%
    \put(0.13932981,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} \pi^{-} \pi^{-} \pi^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} \pi^{-} \pi^{+}}$ $[\gev]$}}}%
    \put(0.19400353,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.30687831,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.41798942,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.64197531,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.75308642,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.86419753,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_211_221.m_111_211.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_211_221.m_111_211.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_211_221.m_111_211.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.44444444){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.53262787){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.61904762){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.70723104){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.79541446){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.23985891,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.23985891,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.23985891,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{-} \pi^{0} \eta$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} \pi^{-}}$ $[\gev]$}}}%
    \put(0.23104056,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.31393298,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.39506173,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.55908289,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.64197531,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.72310406,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.80599647,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.88712522,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_311_321.m_111_321.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_311_321.m_111_321.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_311_321.m_111_321.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.35978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.45326279){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.54497354){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.6366843){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.73015873){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.82186949){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{-} \pi^{0} K^{0}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} K^{-}}$ $[\gev]$}}}%
    \put(0.1957672,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.30511464,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.41622575,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.52557319,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.63492063,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.74603175,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.85537919,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_111_321.m_111_321.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_111_321.m_111_321.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_111_321.m_111_321.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.34567901){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.42151675){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.49911817){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.57671958){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.73015873){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{0} K^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{0} K^{-}}$ $[\gev]$}}}%
    \put(0.20634921,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.33862434,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.47089947,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.60493827,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.7372134,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.86948854,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_11_12.m_11_12.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_11_12.m_11_12.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_11_12.m_11_12.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.37037037){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.47089947){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.57319224){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.13932981,0.67548501){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.77777778){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.4303351,0.41446208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.4303351,0.36684303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.4303351,0.32098765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} e \bar{\nu}_{e}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{e \bar{\nu}_{e}}$ $[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.23633157,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.31216931,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.38977072,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.46560847,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.54144621,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.61904762,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.69488536,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.7707231,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.84656085,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.8}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_130_211_310.m_211_310.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_130_211_310.m_211_310.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_130_211_310.m_211_310.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.37918871){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.49029982){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.60141093){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.71252205){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.82363316){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{0}_{S} \pi^{-} K^{0}_{L}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} K^{0}_{S}}$ $[\gev]$}}}%
    \put(0.17813051,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.28747795,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.39858907,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.50793651,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.61728395,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.72839506,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.8377425,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_13_14.m_13_14.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_13_14.m_13_14.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_13_14.m_13_14.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.36684303){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.46737213){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.56613757){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.13932981,0.66666667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.7654321){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.4303351,0.41446208){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.4303351,0.36684303){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.4303351,0.32098765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \mu \bar{\nu}_{\mu}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\mu \bar{\nu}_{\mu}}$ $[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.23633157,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.31216931,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.38624339,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.46208113,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.53791887,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.61375661,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.68959436,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.7654321,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.84126984,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.8}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_211_211_211.m_211n_211p.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_211_211.m_211n_211p.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_211_211.m_211n_211p.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.33686067){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.40740741){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.54673721){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.61728395){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.68783069){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3.5}}}%
    \put(0.13932981,0.82716049){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{-} \pi^{-} \pi^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} \pi^{+}}$ $[\gev]$}}}%
    \put(0.18342152,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.29100529,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.40035273,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.50793651,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.61728395,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.72486772,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.83421517,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_211_211_211_211_211.m_211n_211n_211n.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_211_211_211_211.m_211n_211n_211n.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_211_211_211_211.m_211n_211n_211n.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.36155203){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.45502646){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.64197531){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.82892416){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{-} \pi^{-} \pi^{-} \pi^{+} \pi^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} \pi^{-} \pi^{-}}$ $[\gev]$}}}%
    \put(0.21164021,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.33862434,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.4638448,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.59082892,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.71781305,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.84303351,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_211_211_321.m_211n_321.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_211_321.m_211n_321.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_211_321.m_211n_321.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.35978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.44973545){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.54144621){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.63315697){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.72486772){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.81657848){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{-} \pi^{-} \pi^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} K^{-}}$ $[\gev]$}}}%
    \put(0.22751323,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.36507937,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.5026455,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.64021164,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.77777778,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_211_310_310.m_211_310.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_310_310.m_211_310.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_310_310.m_211_310.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.32627866){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.38447972){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.44268078){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.55908289){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.61904762){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.67724868){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{7}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.79365079){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{9}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{0}_{S} \pi^{-} K^{0}_{S}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} K^{0}_{S}}$ $[\gev]$}}}%
    \put(0.17813051,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.28747795,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.39858907,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.50793651,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.61728395,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.72839506,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.8377425,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_211_311.m_211_311.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_311.m_211_311.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_311.m_211_311.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.34567901){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.42151675){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.49911817){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.57671958){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.65432099){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.73015873){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \pi^{-} \bar{K}^{0}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} \bar{K}^{0}}$ $[\gev]$}}}%
    \put(0.19400353,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.329806,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.46560847,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.59964727,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.73544974,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.8712522,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_211_311_311.m_211_311.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_311_311.m_211_311.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_311_311.m_211_311.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.33686067){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.40388007){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.47266314){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.54144621){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.61022928){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.67724868){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.74603175){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.13932981,0.81481481){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{0} \pi^{-} \bar{K}^{0}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} K^{0}}$ $[\gev]$}}}%
    \put(0.17107584,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.2962963,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.41975309,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.54497354,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.66843034,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_211_321_321.m_211_321n.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_211_321_321.m_211_321n.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_211_321_321.m_211_321n.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.32804233){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.38800705){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.44973545){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.50970018){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.5696649){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3.5}}}%
    \put(0.13932981,0.75132275){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.81128748){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4.5}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.61904762,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} K^{-} \pi^{-} K^{+}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\pi^{-} K^{-}}$ $[\gev]$}}}%
    \put(0.24514991,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.34038801,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.53439153,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.62962963,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.72663139,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.82363316,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_221_321.m_221_321.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_221_321.m_221_321.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_221_321.m_221_321.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.44620811){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.5361552){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.62610229){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.71604938){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.8042328){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.61904762,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.61904762,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~\tau^{-}\to\nu_{\tau} \eta K^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\eta K^{-}}$ $[\gev]$}}}%
    \put(0.18694885,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.27336861,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.1}}}%
    \put(0.35802469,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.44444444,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.3}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.4}}}%
    \put(0.61552028,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.70194004,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.6}}}%
    \put(0.78659612,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.7}}}%
    \put(0.87301587,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.8}}}%
    \put(0.13756614,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13756614,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Tau/q_qp.W.16_22_111_211.m_22_111.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'q_qp.W.16_22_111_211.m_22_111.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{q_qp.W.16_22_111_211.m_22_111.pdf}}%
    \put(0.04761905,0.55026455){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]\pdf}}}}%
    \put(0.13932981,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.34038801){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.41093474){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.48324515){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.55379189){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.62610229){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.6984127){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.76895944){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.23985891,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\pythia{8}}}}%
    \put(0.23985891,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\herwig{++}}}}%
    \put(0.23985891,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\tauola}}}%
    \put(0.19047619,0.80599647){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$q_{i}\bar{q}_{j} \to W^{-} ,~ \gamma \pi^{0} \pi^{-}$}}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$m_{\gamma \pi^{0}}$ $[\gev]$}}}%
    \put(0.20987654,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.35097002,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.49029982,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.6313933,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.7707231,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.13932981,0.15343915){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-3}}}%
    \put(0.13932981,0.2292769){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
  \end{picture}%
\endgroup


==> Figures/Thr/Cluster.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Cluster.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{208.23308105pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.72338185)%
    \put(0,0){\includegraphics[width=\unitlength]{Cluster.pdf}}%
  \end{picture}%
\endgroup


==> Figures/Thr/Couplings.Mssm.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Couplings.Mssm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Couplings.Mssm.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$Q~[\gev]$}}}%
    \put(0.25573192,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.21516755,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.41975309,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.37918871,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.57671958,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{12}}}%
    \put(0.5361552,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.73897707,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{16}}}%
    \put(0.70017637,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.9047619,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.86419753,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\alpha^{-1}(Q)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.65079365,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\alpha_1$ (\mssm)}}}%
    \put(0.65079365,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\alpha_2$ (\mssm)}}}%
    \put(0.65079365,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\alpha_3$ (\mssm)}}}%
  \end{picture}%
\endgroup


==> Figures/Thr/Couplings.Sm.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Couplings.Sm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Couplings.Sm.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$Q~[\gev]$}}}%
    \put(0.25573192,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.21516755,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.41975309,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8}}}%
    \put(0.37918871,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.57671958,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{12}}}%
    \put(0.5361552,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.73897707,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{16}}}%
    \put(0.70017637,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.9047619,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.86419753,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\alpha^{-1}(Q)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.65079365,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\alpha_1$ (\sm)}}}%
    \put(0.65079365,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\alpha_2$ (\sm)}}}%
    \put(0.65079365,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\alpha_3$ (\sm)}}}%
  \end{picture}%
\endgroup


==> Figures/Thr/Pdf.All.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Pdf.All.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Pdf.All.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$x$}}}%
    \put(0.16578483,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.12522046,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.41093474,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.37037037,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.65961199,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.61904762,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.8994709,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\xf_p\left(x,Q^2=100~\gev^2\right)$}}}}%
    \put(0.10758377,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.38271605){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]gluon}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$u$-quark}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$d$-quark}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\bar{u}$-quark}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\bar{d}$-quark}}}%
  \end{picture}%
\endgroup


==> Figures/Thr/Pdf.U.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Pdf.U.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Pdf.U.pdf}}%
    \put(0.97707231,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\xf_p\left(x,Q^2,u\right)$}}}}%
    \put(0.86948854,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.86948854,0.21869489){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.1}}}%
    \put(0.86948854,0.32275132){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.2}}}%
    \put(0.86948854,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.3}}}%
    \put(0.86948854,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.4}}}%
    \put(0.86948854,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.5}}}%
    \put(0.86948854,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.6}}}%
    \put(0.86948854,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0.7}}}%
    \put(0.47971781,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$x$}}}%
    \put(0.22045855,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.28571429,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.34920635,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.41446208,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.54320988,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.60670194,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.67195767,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.73544974,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.80070547,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.07936508,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$Q^2~\left[\gev^2\right]$}}}}%
    \put(0.13756614,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.85714286){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
  \end{picture}%
\endgroup


==> Figures/Thr/Potential.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Potential.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Potential.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\abs{\phi}~\left[\abs{\mu}/\lambda\right]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1.5}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-0.5}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.06349206,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$V~\left[4\mu^4/\lambda\right]$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-1}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.8}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.6}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.4}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{-0.2}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.55026455,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\mu^2 < 0,~ \lambda < 0$}}}%
    \put(0.55026455,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\mu^2 < 0,~ \lambda > 0$}}}%
    \put(0.55026455,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\mu^2 > 0,~ \lambda < 0$}}}%
    \put(0.55026455,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\mu^2 > 0,~ \lambda > 0$}}}%
  \end{picture}%
\endgroup


==> Figures/Thr/Sm.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sm.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{164.4pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.63625304)%
    \put(0,0){\includegraphics[width=\unitlength]{Sm.pdf}}%
    \put(0.17153284,0.53649635){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$u$}}}%
    \put(0.22019465,0.51216545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.12287104,0.51216545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+2/3$}}}%
    \put(0.17153284,0.47810219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2.3_{-0.5}^{+0.7}~\mev$}}}%
    \put(0.17153284,0.41484185){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$c$}}}%
    \put(0.22019465,0.39051095){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.12287104,0.39051095){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+2/3$}}}%
    \put(0.17153284,0.35644769){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1.28\pm0.03~\gev$}}}%
    \put(0.17153284,0.29318733){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.22019465,0.26885643){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.12287104,0.26885643){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$+2/3$}}}%
    \put(0.17153284,0.23479317){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$173~\gev$}}}%
    \put(0.39051093,0.53649635){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$d$}}}%
    \put(0.43917277,0.51216545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.34184913,0.51216545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1/3$}}}%
    \put(0.39051093,0.47810219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$4.8_{-0.3}^{+0.5}~\mev$}}}%
    \put(0.39051093,0.41484185){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$s$}}}%
    \put(0.43917277,0.39051095){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.34184913,0.39051095){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1/3$}}}%
    \put(0.39051093,0.35644767){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$95\pm5~\mev$}}}%
    \put(0.39051093,0.29318733){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b$}}}%
    \put(0.43917277,0.26885643){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.34184913,0.26885643){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1/3$}}}%
    \put(0.39051093,0.23479317){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$4.18\pm0.03~\gev$}}}%
    \put(0.1216545,0.0973236){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$g$}}}%
    \put(0.1703163,0.0729927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.0729927,0.0729927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$}}}%
    \put(0.1216545,0.03892944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0~\gev$}}}%
    \put(0.3892944,0.0973236){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\gamma$}}}%
    \put(0.4379562,0.0729927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.34063257,0.0729927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$}}}%
    \put(0.3892944,0.03892944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0~\gev$}}}%
    \put(0.65693442,0.0973236){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\w$}}}%
    \put(0.70559611,0.0729927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.60827262,0.0729927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\pm1$}}}%
    \put(0.65693442,0.03892944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$80.4~\gev$}}}%
    \put(0.87591256,0.0973236){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\z$}}}%
    \put(0.92457421,0.0729927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$}}}%
    \put(0.82725076,0.0729927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$}}}%
    \put(0.87591256,0.03892944){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$91.2~\gev$}}}%
    \put(0.63382008,0.53649635){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$e$}}}%
    \put(0.68248181,0.51216545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.58515828,0.51216545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1$}}}%
    \put(0.63382008,0.47810219){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0.511~\mev$}}}%
    \put(0.87712908,0.53649635){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\nu_e$}}}%
    \put(0.92579073,0.51216545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.82846728,0.51216545){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$}}}%
    \put(0.87591254,0.41362531){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\nu_\mu$}}}%
    \put(0.92457419,0.38929441){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.82725074,0.38929441){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$}}}%
    \put(0.87591254,0.29197079){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\nu_\tau$}}}%
    \put(0.92457419,0.26763989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.82725074,0.26763989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$}}}%
    \put(0.63260353,0.41362531){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\mu$}}}%
    \put(0.68126526,0.38929439){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.58394173,0.38929439){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1$}}}%
    \put(0.63260353,0.35523113){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$106~\mev$}}}%
    \put(0.63260353,0.29197079){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\tau$}}}%
    \put(0.68126526,0.26763989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1/2$}}}%
    \put(0.58394173,0.26763989){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-1$}}}%
    \put(0.63260353,0.23357663){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1.78~\gev$}}}%
  \end{picture}%
\endgroup


==> Figures/Thr/String.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'String.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{206.10075684pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.77905437)%
    \put(0,0){\includegraphics[width=\unitlength]{String.pdf}}%
  \end{picture}%
\endgroup


==> Figures/Ttl/Arms.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Arms.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{317.81706543pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,1.54394261)%
    \put(0,0){\includegraphics[width=\unitlength]{Arms.pdf}}%
  \end{picture}%
\endgroup


==> Figures/Ttl/Copyright.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Copyright.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{96pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.35)%
    \put(0,0){\includegraphics[width=\unitlength]{Copyright.pdf}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Rec.Ecal.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rec.Ecal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Rec.Ecal.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$E_\ecal / p$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.2}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.31393298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.50617284){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.70194004){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]muon}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]electron}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]hadron}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Rec.Hcal.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rec.Hcal.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Rec.Hcal.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$E_\hcal / p$}}}%
    \put(0.16578483,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.12522046,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.38271605,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.34215168,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.60141093,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.56084656,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.81305115,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.27865961){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.71428571){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.69664903){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.12345679,0.85890653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.08289242,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]muon}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]electron}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]hadron}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Rec.Muon.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rec.Muon.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Rec.Muon.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]muon stations with associated hits}}}%
    \put(0.28395062,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$< 3$}}}%
    \put(0.52910053,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.77601411,0.08818342){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.31393298){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.49559083){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.47971781){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]muon}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]electron}}}%
    \put(0.25044092,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]hadron}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Rec.Prs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Rec.Prs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Rec.Prs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$E_\prs~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.29276896,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.05}}}%
    \put(0.42504409,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.55555556,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.15}}}%
    \put(0.68783069,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.82010582,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.25}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.28747795){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.27160494){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.42328042){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.57671958){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.74955908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.73368607){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]muon}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]electron}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]hadron}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.EGec.Effs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.EGec.Effs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.EGec.Effs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]\spd hits}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.30511464,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.44973545,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{400}}}%
    \put(0.59435626,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{600}}}%
    \put(0.74074074,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{800}}}%
    \put(0.88536155,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1000}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\spd~\mathrm{hits})$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1200}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1400}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1600}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1800}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\dimu$-trigger}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$e$-trigger}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.EId.Effs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.EId.Effs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.EId.Effs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$p_{e}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{150}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{250}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{300}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{350}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{400}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{450}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{500}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\eff[_\id]_e$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.75}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.85}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.9}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.95}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.65079365,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\die$}}}%
    \put(0.65079365,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]biased}}}%
    \put(0.65079365,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]unbiased}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.EId.TagProbe.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.EId.TagProbe.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{396.73969727pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.48315075)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.EId.TagProbe.pdf}}%
    \put(0.03807808,0.28355755){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\velo}}}%
    \put(0.16265598,0.29308885){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ttt}}}%
    \put(0.47436618,0.38363666){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ott}}}%
    \put(0.68539248,0.42368627){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ecal}}}%
    \put(0.89475507,0.48967288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{muon system}}}%
    \put(0.30905977,0.33882251){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}tag}}}%
    \put(0.30842471,0.12357904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}probe}}}%
    \put(0.75531673,0.45578112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\hcal}}}%
    \put(0.66609136,0.04806566){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}test}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.ETrg.Effs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.ETrg.Effs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.ETrg.Effs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$p_{e}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{150}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{250}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{300}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{350}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{400}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{450}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{500}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\eff[_\trg]_e$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.55}}}%
    \put(0.13932981,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.65}}}%
    \put(0.13932981,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.7}}}%
    \put(0.13932981,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.75}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.65079365,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\die$}}}%
    \put(0.65079365,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]biased}}}%
    \put(0.65079365,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]unbiased}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.ETrk.Pss.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.ETrk.Pss.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.ETrk.Pss.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_{e}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{45}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{55}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.5~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{500}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{700}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{900}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \die$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.ETrk.TagProbe.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.ETrk.TagProbe.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{396.73969727pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.48315075)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.ETrk.TagProbe.pdf}}%
    \put(0.03807808,0.28355755){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\velo}}}%
    \put(0.16265598,0.29308885){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ttt}}}%
    \put(0.47436618,0.38363666){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ott}}}%
    \put(0.68539248,0.42368627){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ecal}}}%
    \put(0.89475507,0.48967288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{muon system}}}%
    \put(0.30905977,0.33882251){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}tag}}}%
    \put(0.30842471,0.12357904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}test}}}%
    \put(0.75531673,0.45578112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\hcal}}}%
    \put(0.66609136,0.04806566){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}probe}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.ETrk.Ttl.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.ETrk.Ttl.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.ETrk.Ttl.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_{e}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{45}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{55}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.5~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{500}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{700}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{900}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \die$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.HadId.Effs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.HadId.Effs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.HadId.Effs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\had}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\eff[_\id]_\had$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.3}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.4}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.6}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.7}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.9}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.25044092,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.25044092,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]biased}}}%
    \put(0.25044092,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]unbiased}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.HadTrk.Effs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.HadTrk.Effs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.HadTrk.Effs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$p_{\had}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{150}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{250}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{300}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{350}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{400}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{450}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{500}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\eff[_\trk]_\had$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.65}}}%
    \put(0.13932981,0.21869489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.7}}}%
    \put(0.13932981,0.32275132){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.75}}}%
    \put(0.13932981,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.85}}}%
    \put(0.13932981,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.9}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.95}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.65079365,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\dimu$}}}%
    \put(0.65079365,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]corrected}}}%
    \put(0.65079365,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\mu$ unbiased}}}%
    \put(0.65079365,0.1675485){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\had$ unbiased}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.MuGec.Effs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuGec.Effs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuGec.Effs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]\spd hits}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{400}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{600}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{800}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1000}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1200}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\spd~\mathrm{hits})$}}}}%
    \put(0.13756614,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.12345679,0.52557319){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.08289242,0.50970018){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.12345679,0.72310406){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.08289242,0.70546737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\dimu$-trigger}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\mu$-trigger}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\Gamma$-fit}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.MuId.TagProbe.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.TagProbe.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{396.73969727pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.48315075)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.TagProbe.pdf}}%
    \put(0.03807808,0.28355755){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\velo}}}%
    \put(0.16265598,0.29308885){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ttt}}}%
    \put(0.47436618,0.38363666){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ott}}}%
    \put(0.68539248,0.42368627){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ecal}}}%
    \put(0.89475507,0.48967288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{muon system}}}%
    \put(0.30905977,0.33882251){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}tag}}}%
    \put(0.30842471,0.12357904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}probe}}}%
    \put(0.75531673,0.45578112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\hcal}}}%
    \put(0.8269328,0.08380822){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}test}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.MuTrg.Effs.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrg.Effs.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrg.Effs.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$p_{\mu}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{150}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{200}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{250}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{300}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{350}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{400}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{450}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{500}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\eff[_\trg]_\mu$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.72}}}%
    \put(0.13932981,0.20634921){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.74}}}%
    \put(0.13932981,0.2962963){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.76}}}%
    \put(0.13932981,0.38624339){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.78}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.8}}}%
    \put(0.13932981,0.56790123){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.82}}}%
    \put(0.13932981,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.84}}}%
    \put(0.13932981,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.86}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.88}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\dimu$}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]biased}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]unbiased}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/RecEff.MuTrk.TagProbe.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.TagProbe.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{396.73969727pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.48315075)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.TagProbe.pdf}}%
    \put(0.03807808,0.28355755){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\velo}}}%
    \put(0.16265598,0.29308885){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ttt}}}%
    \put(0.47436618,0.38363666){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ott}}}%
    \put(0.68539248,0.42368627){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\ecal}}}%
    \put(0.89475507,0.48967288){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{muon system}}}%
    \put(0.30905977,0.33882251){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}tag}}}%
    \put(0.30842471,0.12357904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}test}}}%
    \put(0.75531673,0.45578112){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\hcal}}}%
    \put(0.8269328,0.08380822){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}probe}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Apt.A.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Apt.A.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Apt.A.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\apt$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\ditau$}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Apt.B.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Apt.B.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Apt.B.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\apt$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Apt.Compare.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Apt.Compare.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Apt.Compare.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\apt$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.1}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.2}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.3}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.6}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.7}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.8}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.9}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.35273369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.33686067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.55379189){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.77248677){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]simulation}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Ips.A.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Ips.A.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Ips.A.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\ips$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.41093474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.39506173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.68959436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.67372134){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\ditau$}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Ips.B.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Ips.B.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Ips.B.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\ips$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.41093474){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.39506173){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.68959436){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.67372134){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Ips.Compare.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Ips.Compare.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Ips.Compare.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\ips$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.49559083){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.47971781){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]simulation}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]calibrated}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Iso.A.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Iso.A.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Iso.A.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\max\left(\iso_1, \iso_2\right)~[\gev]$}}}%
    \put(0.16578483,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.12522046,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.35097002,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.31040564,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.52910053,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.71428571,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.91358025,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.87301587,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.37566138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.61728395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.60141093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\ditau$}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Iso.B.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Iso.B.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Iso.B.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\max\left(\iso_1, \iso_2\right)~[\gev]$}}}%
    \put(0.16578483,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.12522046,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.35097002,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.31040564,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.52910053,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.71428571,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.91358025,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.87301587,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.37566138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.61728395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.60141093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Iso.Compare.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Iso.Compare.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Iso.Compare.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\max\left(\iso_1, \iso_2\right)~[\gev]$}}}%
    \put(0.16578483,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.12522046,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.35097002,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.31040564,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.52910053,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.71428571,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.91358025,0.08641975){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.87301587,0.07054674){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.37566138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.61728395){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.60141093){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]simulation}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Mass.A.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Mass.A.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Mass.A.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.3015873,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.44268078,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.72310406,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.86419753,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.40917108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.70194004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.55026455,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\ditau$}}}%
    \put(0.55026455,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.55026455,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Mass.B.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Mass.B.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Mass.B.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.3015873,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.44268078,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.72310406,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.86419753,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.40917108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.70194004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.55026455,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.55026455,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.55026455,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Mass.Compare.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Mass.Compare.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Mass.Compare.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{88}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{89}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{90}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{91}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{92}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{93}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{94}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.05}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.15}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.2}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.25}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.3}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]simulation}}}%
    \put(0.25044092,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]calibrated}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Mass.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Mass.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Mass.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.3015873,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.44268078,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.72310406,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.86419753,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10758377,0.13756614){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.0670194,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10934744,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.40917108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.71781305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.70194004){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.55026455,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \ditau$}}}%
    \put(0.55026455,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.55026455,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Phi.A.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Phi.A.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Phi.A.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\dphi~[\rad]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.27689594,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.39506173,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.51322751,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.6313933,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.74955908,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.8659612,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.35273369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.33686067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.55379189){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.77248677){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\ditau$}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.25044092,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Phi.B.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Phi.B.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Phi.B.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\dphi~[\rad]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.27689594,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0.5}}}%
    \put(0.39506173,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.51322751,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.6313933,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.74955908,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.8659612,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.35273369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.33686067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.55379189){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.77248677){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.25044092,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Phi.Compare.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Phi.Compare.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Phi.Compare.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\dphi~[\rad]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.33333333,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1.5}}}%
    \put(0.50617284,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.67901235,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.85008818,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.10934744,0.13580247){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.06878307,0.11816578){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.10758377,0.37566138){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.0670194,0.35802469){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.13756614,0.5978836){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13756614,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.25044092,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.25044092,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]simulation}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Sel.Sip.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sel.Sip.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{396.73969727pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.4032871)%
    \put(0,0){\includegraphics[width=\unitlength]{Sel.Sip.pdf}}%
    \put(0.2837086,0.03192925){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}primary vertex}}}%
    \put(0.27548382,0.17758219){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\relsize{3}$\vec{r}$}}}%
    \put(0.37294993,0.32055237){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\relsize{3}$\vec{p}$}}}%
    \put(0.22293456,0.24311025){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\relsize{3}$\vec{r}\times\vec{p}~\otimes$}}}%
    \put(0.21242852,0.15687514){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\relsize{3}$\abs{\vec{r}}$}}}%
    \put(0.75152477,0.24906725){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\relsize{3}$\vec{r}\times\vec{p}$}}}%
    \put(0.76031191,0.0775031){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}$(\vec{r}\times\vec{p})\cdot\hat{k}$}}}%
    \put(0.89472541,0.3229352){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{3}$\hat{k}$}}}%
    \put(0.50007875,0.20855904){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\relsize{5}$\Rightarrow$}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/SelEff.Kin.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SelEff.Kin.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{SelEff.Kin.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_{e}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.24162257,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.32451499,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{45}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.48853616,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{55}}}%
    \put(0.57142857,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{65}}}%
    \put(0.73544974,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{70}}}%
    \put(0.81834215,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{75}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]$\pdf$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.01}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.02}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.03}}}%
    \put(0.13932981,0.40564374){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.04}}}%
    \put(0.13932981,0.47795414){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.05}}}%
    \put(0.13932981,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.06}}}%
    \put(0.13932981,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.07}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.08}}}%
    \put(0.13932981,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.09}}}%
    \put(0.13932981,0.83950617){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.1}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]simulation}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]calibrated}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2EMu.Phi.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.Phi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.Phi.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\dphi~[\rad]$e \mu}}}%
    \put(0.17636684,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.29453263,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.41269841,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.64726631,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.7654321,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.88359788,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.314159~\phi)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.19929453){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.28218695){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.36507937){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.44797178){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.5308642){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.61375661){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.69664903){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.13932981,0.77954145){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16}}}%
    \put(0.65079365,0.79012346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.75132275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \ditau$}}}%
    \put(0.65079365,0.71075838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.67195767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.59259259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2EMu.QcdEwkFit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.QcdEwkFit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.QcdEwkFit.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_1 - \pt_2~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-40}}}%
    \put(0.26631393,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-20}}}%
    \put(0.37213404,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.68783069,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.8~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.19929453){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.28218695){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.36507937){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.44797178){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.5308642){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.61375661){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.69664903){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.13932981,0.77954145){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2EPi.Phi.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EPi.Phi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EPi.Phi.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\dphi~[\rad]$e \had}}}%
    \put(0.17636684,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.29453263,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.41269841,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.64726631,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.7654321,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.88359788,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.314159~\phi)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.21164021){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.30864198){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.40388007){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.69312169){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.78835979){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.65079365,0.79012346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.74955908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \ditau$}}}%
    \put(0.65079365,0.70899471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.66666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.62610229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.58553792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.54497354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2EPi.QcdEwkFit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EPi.QcdEwkFit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EPi.QcdEwkFit.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_1 - \pt_2~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-40}}}%
    \put(0.26631393,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-20}}}%
    \put(0.37213404,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.68783069,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.8~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23104056){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.34567901){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.46031746){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.57495591){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.68959436){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.8042328){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2MuE.Phi.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuE.Phi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuE.Phi.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\dphi~[\rad]$\mu e}}}%
    \put(0.17636684,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.29453263,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.41269841,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.64726631,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.7654321,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.88359788,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.314159~\phi)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.19753086){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.28042328){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.3633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.44620811){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.61199295){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.69488536){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.13932981,0.77777778){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.65079365,0.79012346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.75132275){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \ditau$}}}%
    \put(0.65079365,0.71075838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.67195767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.59259259){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2MuE.QcdEwkFit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuE.QcdEwkFit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuE.QcdEwkFit.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_1 - \pt_2~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-40}}}%
    \put(0.26631393,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-20}}}%
    \put(0.37213404,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.68783069,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.8~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.17460317){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.23280423){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.29276896){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.35097002){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.41093474){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.4691358){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.13932981,0.58730159){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16}}}%
    \put(0.13932981,0.64550265){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{18}}}%
    \put(0.13932981,0.70546737){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.76366843){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{22}}}%
    \put(0.13932981,0.82363316){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{24}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2MuMu.Phi.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuMu.Phi.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuMu.Phi.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\dphi~[\rad]$\mu \mu}}}%
    \put(0.17636684,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-3}}}%
    \put(0.29453263,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-2}}}%
    \put(0.41269841,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-1}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.64726631,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.7654321,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.88359788,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.314159~\phi)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.19929453){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.28218695){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.36507937){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.44797178){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.5308642){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.61375661){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.69664903){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.13932981,0.77954145){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16}}}%
    \put(0.65079365,0.79012346){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.74955908){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \ditau$}}}%
    \put(0.65079365,0.70899471){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.66666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.62610229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.58553792){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.54497354){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2MuMu.QcdEwkFit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuMu.QcdEwkFit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuMu.QcdEwkFit.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_1 - \pt_2~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-40}}}%
    \put(0.26631393,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-20}}}%
    \put(0.37213404,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.68783069,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.8~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0.5}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1}}}%
    \put(0.13932981,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1.5}}}%
    \put(0.13932981,0.40740741){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.47971781){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2.5}}}%
    \put(0.13932981,0.55202822){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3}}}%
    \put(0.13932981,0.62433862){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3.5}}}%
    \put(0.13932981,0.6984127){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.7707231){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4.5}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zed/Z2TauTau2MuPi.QcdEwkFit.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuPi.QcdEwkFit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuPi.QcdEwkFit.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_1 - \pt_2~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-40}}}%
    \put(0.26631393,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{-20}}}%
    \put(0.37213404,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.47795414,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.58201058,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.68783069,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.79365079,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{80}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{100}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.8~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.18871252){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2}}}%
    \put(0.13932981,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.13932981,0.335097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.13932981,0.40740741){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.13932981,0.47971781){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.55379189){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.13932981,0.62610229){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.13932981,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16}}}%
    \put(0.13932981,0.77248677){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{18}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.0.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.0.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(7.5~\mev)$}}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.25573192){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.39153439){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.14991182,0.52733686){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.14991182,0.66313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.14991182,0.7989418){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.20987654,0.87477954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.17460317,0.86067019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.15873016,0.86067019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mult$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.1.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(7.5~\mev)$}}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.22574956){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{500}}}%
    \put(0.14991182,0.33156966){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.43738977){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1500}}}%
    \put(0.14991182,0.54320988){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.64902998){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2500}}}%
    \put(0.14991182,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.10.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.10.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.25749559){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.39506173){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.53262787){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
    \put(0.14991182,0.670194){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.80952381){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.11.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.11.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.21693122){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.31569665){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.14991182,0.41269841){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.14991182,0.51146384){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.14991182,0.60846561){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.70723104){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1200}}}%
    \put(0.14991182,0.8042328){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1400}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.2.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(7.5~\mev)$}}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.24867725){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.37918871){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.50970018){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.63844797){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.76895944){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.3.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(7.5~\mev)$}}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.22398589){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.14991182,0.32804233){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.14991182,0.43209877){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.14991182,0.5361552){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.64021164){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.14991182,0.74603175){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.4.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.22222222){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.32627866){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.14991182,0.4303351){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.14991182,0.53439153){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.14991182,0.63844797){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.74074074){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{120}}}%
    \put(0.20987654,0.87477954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.17460317,0.86067019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.15873016,0.86067019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mult$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.5.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.5.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.2010582){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.28218695){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.3633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
    \put(0.14991182,0.44444444){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8000}}}%
    \put(0.14991182,0.52557319){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.60670194){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12000}}}%
    \put(0.14991182,0.68783069){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14000}}}%
    \put(0.14991182,0.7707231){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.6.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.6.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.18342152){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.24691358){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.14991182,0.31216931){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.14991182,0.37566138){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.14991182,0.44091711){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.50440917){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1200}}}%
    \put(0.14991182,0.5696649){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1400}}}%
    \put(0.14991182,0.63315697){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1600}}}%
    \put(0.14991182,0.6984127){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1800}}}%
    \put(0.14991182,0.76190476){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.82716049){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2200}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.7.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.7.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.20282187){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.28571429){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.3686067){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.45149912){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.53439153){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.14991182,0.61728395){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.14991182,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{350}}}%
    \put(0.14991182,0.78306878){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.8.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.8.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.24867725){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.37742504){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20000}}}%
    \put(0.14991182,0.50617284){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30000}}}%
    \put(0.14991182,0.63492063){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40000}}}%
    \put(0.14991182,0.76366843){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Pass.9.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Pass.9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Pass.9.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.25749559){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.14991182,0.39506173){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.53262787){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15000}}}%
    \put(0.14991182,0.670194){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20000}}}%
    \put(0.14991182,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.0.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.0.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(7.5~\mev)$}}}}%
    \put(0.14991182,0.14285714){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.2627866){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.14991182,0.38271605){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.14991182,0.5026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.14991182,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.74250441){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{120}}}%
    \put(0.20987654,0.87477954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.17460317,0.86067019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.15873016,0.86067019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mult$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.1.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(7.5~\mev)$}}}}%
    \put(0.14991182,0.2010582){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{500}}}%
    \put(0.14991182,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.3968254){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1500}}}%
    \put(0.14991182,0.49559083){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.59259259){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2500}}}%
    \put(0.14991182,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
    \put(0.14991182,0.79012346){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3500}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.10.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.10.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.18694885){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.29982363){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.41269841){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
    \put(0.14991182,0.52557319){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.64021164){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.14991182,0.75308642){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.11.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.11.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.16402116){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.24514991){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.14991182,0.32804233){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.14991182,0.41093474){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.14991182,0.49382716){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.57495591){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1200}}}%
    \put(0.14991182,0.65784832){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1400}}}%
    \put(0.14991182,0.74074074){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1600}}}%
    \put(0.14991182,0.82363316){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1800}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.2.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(7.5~\mev)$}}}}%
    \put(0.14991182,0.22574956){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.34391534){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.46208113){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.58024691){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.6984127){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.14991182,0.81657848){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.3.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(7.5~\mev)$}}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.21164021){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.14991182,0.30511464){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.14991182,0.39858907){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.14991182,0.49206349){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.58377425){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.14991182,0.67724868){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.14991182,0.7707231){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.4.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.20811287){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.14991182,0.3015873){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.14991182,0.39329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.14991182,0.48500882){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.57671958){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{120}}}%
    \put(0.14991182,0.66843034){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{140}}}%
    \put(0.14991182,0.76190476){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{160}}}%
    \put(0.20987654,0.87477954){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.17460317,0.86067019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.15873016,0.86067019){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mult$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.5.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.5.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.16049383){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.23633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.31216931){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
    \put(0.14991182,0.38800705){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8000}}}%
    \put(0.14991182,0.4638448){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.53968254){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12000}}}%
    \put(0.14991182,0.61552028){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14000}}}%
    \put(0.14991182,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16000}}}%
    \put(0.14991182,0.76719577){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{18000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.6.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.6.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.24162257){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{500}}}%
    \put(0.14991182,0.38977072){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.53791887){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1500}}}%
    \put(0.14991182,0.68783069){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.83597884){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2500}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.7.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.7.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.16578483){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.24514991){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.32275132){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.4021164){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.48148148){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.14991182,0.55908289){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.14991182,0.63844797){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{350}}}%
    \put(0.14991182,0.71604938){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.14991182,0.79541446){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{450}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.8.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.8.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.1287478){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20000}}}%
    \put(0.14991182,0.2292769){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30000}}}%
    \put(0.14991182,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40000}}}%
    \put(0.14991182,0.43209877){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50000}}}%
    \put(0.14991182,0.53262787){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60000}}}%
    \put(0.14991182,0.63315697){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70000}}}%
    \put(0.14991182,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80000}}}%
    \put(0.14991182,0.83597884){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{90000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuId.Total.9.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuId.Total.9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuId.Total.9.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.95}}}%
    \put(0.28395062,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.05}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.65255732,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.15}}}%
    \put(0.77601411,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.25}}}%
    \put(0.14991182,0.14638448){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.14991182,0.25749559){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.3686067){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15000}}}%
    \put(0.14991182,0.47971781){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20000}}}%
    \put(0.14991182,0.59082892){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25000}}}%
    \put(0.14991182,0.70194004){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30000}}}%
    \put(0.14991182,0.81305115){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.0.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.0.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\mev)$}}}}%
    \put(0.14991182,0.16931217){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.25749559){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
    \put(0.14991182,0.34567901){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.4356261){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.14991182,0.52380952){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
    \put(0.14991182,0.61199295){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{7000}}}%
    \put(0.14991182,0.70017637){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8000}}}%
    \put(0.14991182,0.79012346){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{9000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.1.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\mev)$}}}}%
    \put(0.14991182,0.2292769){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.35097002){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.47089947){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.59259259){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.71428571){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.14991182,0.83421517){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.10.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.10.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.14462081){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.21693122){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.28924162){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.14991182,0.36155203){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.14991182,0.43386243){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{500}}}%
    \put(0.14991182,0.50617284){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.14991182,0.57848325){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{700}}}%
    \put(0.14991182,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.14991182,0.72310406){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{900}}}%
    \put(0.14991182,0.79541446){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.11.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.11.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.18342152){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.14991182,0.24691358){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.14991182,0.30864198){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.14991182,0.37213404){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.43386243){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{120}}}%
    \put(0.14991182,0.4973545){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{140}}}%
    \put(0.14991182,0.55908289){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{160}}}%
    \put(0.14991182,0.62257496){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{180}}}%
    \put(0.14991182,0.68606702){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.74779541){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{220}}}%
    \put(0.14991182,0.81128748){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{240}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.2.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\mev)$}}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.23809524){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.14991182,0.35626102){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.14991182,0.47619048){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.14991182,0.59435626){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.71252205){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.14991182,0.83068783){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.3.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\mev)$}}}}%
    \put(0.14991182,0.20282187){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.14991182,0.30335097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.14991182,0.40388007){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.14991182,0.50440917){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.14991182,0.60670194){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.14991182,0.70723104){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.14991182,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.4.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.14638448){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.14991182,0.27336861){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.39858907){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15000}}}%
    \put(0.14991182,0.52557319){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20000}}}%
    \put(0.14991182,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25000}}}%
    \put(0.14991182,0.77777778){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.5.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.5.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{500}}}%
    \put(0.14991182,0.33333333){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.45149912){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1500}}}%
    \put(0.14991182,0.57142857){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.68959436){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2500}}}%
    \put(0.14991182,0.80952381){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.6.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.6.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.22398589){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.34744268){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.47089947){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.59435626){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.71957672){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.7.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.7.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.19929453){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.14991182,0.31569665){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.43386243){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.14991182,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.14991182,0.66666667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.78483245){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.8.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.8.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.18165785){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.26631393){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
    \put(0.14991182,0.34920635){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8000}}}%
    \put(0.14991182,0.43386243){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.51675485){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12000}}}%
    \put(0.14991182,0.60141093){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14000}}}%
    \put(0.14991182,0.68430335){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16000}}}%
    \put(0.14991182,0.76895944){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{18000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Pass.9.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Pass.9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Pass.9.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.14991182){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.37213404){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
    \put(0.14991182,0.48324515){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.59435626){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.14991182,0.70546737){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
    \put(0.14991182,0.81657848){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{7000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.0.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.0.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.0.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\mev)$}}}}%
    \put(0.14991182,0.16402116){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
    \put(0.14991182,0.24162257){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.31922399){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.14991182,0.3968254){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
    \put(0.14991182,0.47442681){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{7000}}}%
    \put(0.14991182,0.55379189){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8000}}}%
    \put(0.14991182,0.6313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{9000}}}%
    \put(0.14991182,0.70899471){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{11000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.1.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\mev)$}}}}%
    \put(0.14991182,0.20458554){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.41798942){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.52380952){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.62962963){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.14991182,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
    \put(0.14991182,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{350}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.10.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.10.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.10.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.14109347){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.27689594){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{400}}}%
    \put(0.14991182,0.41269841){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{600}}}%
    \put(0.14991182,0.55026455){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{800}}}%
    \put(0.14991182,0.68606702){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.82186949){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1200}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.11.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.11.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.11.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.26102293){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.40388007){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.54673721){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.68959436){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.14991182,0.83421517){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.2.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\mev)$}}}}%
    \put(0.14991182,0.11992945){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.14991182,0.22398589){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.14991182,0.32804233){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.14991182,0.43209877){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.14991182,0.5361552){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.64021164){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.14991182,0.74603175){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.3.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.03703704,0.48148148){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(20~\mev)$}}}}%
    \put(0.14991182,0.1957672){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4}}}%
    \put(0.14991182,0.28395062){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6}}}%
    \put(0.14991182,0.37037037){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8}}}%
    \put(0.14991182,0.45855379){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.14991182,0.54497354){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12}}}%
    \put(0.14991182,0.63315697){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14}}}%
    \put(0.14991182,0.71957672){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16}}}%
    \put(0.14991182,0.80776014){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{18}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.4.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.4.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.17283951){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.28395062){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15000}}}%
    \put(0.14991182,0.3968254){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20000}}}%
    \put(0.14991182,0.50793651){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25000}}}%
    \put(0.14991182,0.61904762){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30000}}}%
    \put(0.14991182,0.73015873){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35000}}}%
    \put(0.14991182,0.84126984){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.5.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.5.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.5.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.19223986){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{500}}}%
    \put(0.14991182,0.30335097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1000}}}%
    \put(0.14991182,0.41269841){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{1500}}}%
    \put(0.14991182,0.52380952){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.63492063){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2500}}}%
    \put(0.14991182,0.74603175){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.6.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.6.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.19047619){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.3015873){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.14991182,0.41446208){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{150}}}%
    \put(0.14991182,0.52733686){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{200}}}%
    \put(0.14991182,0.64021164){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{250}}}%
    \put(0.14991182,0.75132275){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{300}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.7.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.7.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.7.pdf}}%
    \put(0.52910053,0.01234568){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\m_{\mu\mu}~[\gev]$}}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.1622575){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.14991182,0.2680776){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.14991182,0.37389771){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.14991182,0.47971781){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.14991182,0.58553792){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.14991182,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.14991182,0.79717813){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.8.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.8.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.8.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.14638448){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
    \put(0.14991182,0.21869489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8000}}}%
    \put(0.14991182,0.29100529){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10000}}}%
    \put(0.14991182,0.3633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{12000}}}%
    \put(0.14991182,0.4356261){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{14000}}}%
    \put(0.14991182,0.50793651){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{16000}}}%
    \put(0.14991182,0.57848325){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{18000}}}%
    \put(0.14991182,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20000}}}%
    \put(0.14991182,0.72310406){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{22000}}}%
    \put(0.14991182,0.79541446){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{24000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/RecEff.MuTrk.Total.9.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'RecEff.MuTrk.Total.9.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{RecEff.MuTrk.Total.9.pdf}}%
    \put(0.16049383,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.7}}}%
    \put(0.25220459,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.8}}}%
    \put(0.34567901,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.9}}}%
    \put(0.43738977,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.52910053,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.1}}}%
    \put(0.62257496,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.2}}}%
    \put(0.71428571,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.3}}}%
    \put(0.80776014,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.4}}}%
    \put(0.8994709,0.09700176){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.14991182,0.16578483){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{2000}}}%
    \put(0.14991182,0.27160494){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{3000}}}%
    \put(0.14991182,0.37566138){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{4000}}}%
    \put(0.14991182,0.47971781){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5000}}}%
    \put(0.14991182,0.58553792){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{6000}}}%
    \put(0.14991182,0.68959436){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{7000}}}%
    \put(0.14991182,0.79365079){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{8000}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EMu.Eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.Eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.Eta.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{e \mu}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.3~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.22222222){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.4356261){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.54320988){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EMu.Eta1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.Eta1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.Eta1.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{e}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.22222222){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.4356261){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.54320988){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.65079365){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.75661376){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EMu.Eta2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.Eta2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.Eta2.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\mu}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.22222222){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.43738977){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.54497354){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.65255732){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.76014109){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EMu.Pt.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.Pt.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.Pt.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_{e \mu}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{45}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.5~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23985891){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.3633157){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.48677249){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.61199295){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EMu.Pt1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.Pt1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.Pt1.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_{e}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{45}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{55}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.24338624){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.37213404){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.49911817){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.62786596){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.75485009){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EMu.Pt2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EMu.Pt2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EMu.Pt2.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_{\mu}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{0}}}%
    \put(0.2345679,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.38271605,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{15}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.67724868,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.82539683,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{45}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2.5~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.24162257){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.36684303){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.49206349){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.61728395){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.74250441){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EPi.Eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EPi.Eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EPi.Eta.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{e \had}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.3~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.25044092){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.38447972){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.51851852){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.65432099){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.78835979){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EPi.Eta1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EPi.Eta1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EPi.Eta1.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{e}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23104056){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.34567901){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.46031746){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.57495591){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.68959436){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.8042328){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EPi.Eta2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EPi.Eta2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EPi.Eta2.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\had}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.21516755){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.31569665){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.41622575){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.51675485){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.61552028){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.71604938){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.81657848){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EPi.Pt1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EPi.Pt1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EPi.Pt1.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_{e}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{45}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{55}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.21869489){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.32275132){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.42504409){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.52910053){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.63315697){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.73544974){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2EPi.Pv.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2EPi.Pv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2EPi.Pv.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]primary vertices}}}%
    \put(0.19753086,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.27160494,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.41975309,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.49206349,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.56613757,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.64021164,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.78835979,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.86243386,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(1~\mathrm{primary~vertices})$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.24338624){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.37213404){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.49911817){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.62786596){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.75485009){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_e\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuE.Eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuE.Eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuE.Eta.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\mu e}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.3~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.21340388){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.31040564){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.40740741){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.50440917){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.60141093){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.6984127){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.79541446){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_e$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuE.Eta1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuE.Eta1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuE.Eta1.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\mu}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.19047619){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.26631393){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.34215168){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.41798942){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.49382716){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.5696649){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.64550265){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.13932981,0.72134039){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.13932981,0.79717813){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{90}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_e$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuE.Eta2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuE.Eta2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuE.Eta2.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{e}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.1957672){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.27336861){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.35273369){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.43209877){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.51146384){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.13932981,0.59082892){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.670194){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{70}}}%
    \put(0.13932981,0.74955908){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.13932981,0.82892416){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{90}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_e$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuMu.Eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuMu.Eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuMu.Eta.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\mu \mu}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.3~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.20634921){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.29805996){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.38977072){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.48148148){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.57319224){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.664903){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.75485009){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuMu.Eta1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuMu.Eta1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuMu.Eta1.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\mu}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.19047619){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.26455026){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.33862434){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.41269841){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.48677249){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.56084656){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.6366843){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.13932981,0.71075838){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.78483245){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{45}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuMu.Eta2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuMu.Eta2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuMu.Eta2.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\mu}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.20987654){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.30335097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.39858907){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.49206349){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.58553792){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.68077601){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.77425044){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{35}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuMu.Pt1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuMu.Pt1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuMu.Pt1.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\pt_{\mu}~[\gev]$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{20}}}%
    \put(0.25220459,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{25}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{30}}}%
    \put(0.43738977,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{35}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{40}}}%
    \put(0.62257496,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{45}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{50}}}%
    \put(0.80776014,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{55}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{60}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(2~\gev)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.23104056){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.34567901){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.46031746){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.57495591){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.68959436){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.8042328){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_\mu$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuPi.Eta.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuPi.Eta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuPi.Eta.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\mu \had}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.28395062,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.40740741,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.52910053,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.65255732,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.77601411,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.3~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.22574956){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{5}}}%
    \put(0.13932981,0.33686067){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.44797178){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{15}}}%
    \put(0.13932981,0.55908289){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.66843034){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{25}}}%
    \put(0.13932981,0.77954145){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuPi.Eta1.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuPi.Eta1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuPi.Eta1.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\mu}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.25749559){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.40035273){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.54144621){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.68430335){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.82539683){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuPi.Eta2.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuPi.Eta2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuPi.Eta2.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]$\eta_{\had}$}}}%
    \put(0.16049383,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.30864198,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2.5}}}%
    \put(0.45679012,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.6031746,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3.5}}}%
    \put(0.75132275,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.8994709,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4.5}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(0.25~\eta)$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.25396825){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{10}}}%
    \put(0.13932981,0.39329806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.53262787){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{30}}}%
    \put(0.13932981,0.67195767){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.81128748){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{50}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup


==> Figures/Zvr/Z2TauTau2MuPi.Pv.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Z2TauTau2MuPi.Pv.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape

\begingroup
  \makeatletter
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}
    \renewcommand\color[2][]{}%
  }
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}
    \renewcommand\transparent[1]{}%
  }
  \providecommand\rotatebox[2]{#2}
  \ifx\svgwidth\undefined
    \setlength{\unitlength}{453.6pt}
  \else
    \setlength{\unitlength}{\svgwidth}
  \fi
  \global\let\svgwidth\undefined
  \makeatother
  \begin{picture}(1,0.95061728)%
    \put(0,0){\includegraphics[width=\unitlength]{Z2TauTau2MuPi.Pv.pdf}}%
    \put(0.52910053,0.02116402){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{\larger[2]primary vertices}}}%
    \put(0.19753086,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{1}}}%
    \put(0.27160494,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{2}}}%
    \put(0.34567901,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{3}}}%
    \put(0.41975309,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{4}}}%
    \put(0.49206349,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{5}}}%
    \put(0.56613757,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{6}}}%
    \put(0.64021164,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{7}}}%
    \put(0.71428571,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{8}}}%
    \put(0.78835979,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{9}}}%
    \put(0.86243386,0.08289242){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{10}}}%
    \put(0.04761905,0.47442681){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[b]{\smash{\larger[2]events $/~(1~\mathrm{primary~vertices})$}}}}%
    \put(0.13932981,0.11640212){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{0}}}%
    \put(0.13932981,0.25220459){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{20}}}%
    \put(0.13932981,0.38977072){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{40}}}%
    \put(0.13932981,0.52733686){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{60}}}%
    \put(0.13932981,0.66313933){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{80}}}%
    \put(0.13932981,0.80070547){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{100}}}%
    \put(0.65079365,0.78659612){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]data}}}%
    \put(0.65079365,0.73897707){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to\tau_\mu\tau_\had$}}}%
    \put(0.65079365,0.69135802){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\qcd}}}%
    \put(0.65079365,0.64373898){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ewk}}}%
    \put(0.65079365,0.59611993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ttbar}}}%
    \put(0.65079365,0.54850088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]\ww}}}%
    \put(0.65079365,0.50088183){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\larger[2]$\z \to \dilep$}}}%
  \end{picture}%
\endgroup

